Efficient Hierarchical State Vector Simulation of Quantum Circuits via Acyclic Graph Partitioning

Early but promising results in quantum computing have been enabled by the concurrent development of quantum algorithms, devices, and materials. Classical simulation of quantum programs has enabled the design and analysis of algorithms and implementation strategies targeting current and anticipated quantum device architectures. In this paper, we present a graph-based approach to achieve efficient quantum circuit simulation. Our approach involves partitioning the graph representation of a given quantum circuit into acyclic sub-graphs/circuits that exhibit better data locality. Simulation of each sub-circuit is organized hierarchically, with the iterative construction and simulation of smaller state vectors, improving overall performance. Also, this partitioning reduces the number of passes through data, improving the total computation time. We present three partitioning strategies and observe that acyclic graph partitioning typically results in the best time-to-solution. In contrast, other strategies reduce the partitioning time at the expense of potentially increased simulation times. Experimental evaluation demonstrates the effectiveness of our approach.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> rebuttal.txt <==
We thank the referees for valuable feedback, and address a few points below.

**Baselines and GPU**

**Improvement Factor**
As our intuition with the reported results and additional experimentation, we find the improvement increases as the circuits get larger.

**Contribution of acyclic partitioning **
(from R2)

**Experimental-related explanation**

**theoretical computational cost**

** multidisciplinary track**

** argument about why quantum simulation is useful**

** QuEST GPU and MPI version **

**  how the structure of the individual quantum circuits impacts the effectiveness of your approach **

We will work on making the paper clearer, more readable, and present high-level conclusions.


---
Word count: 

------------============------------============------------
------------============ BRAINSTORM ============------------
------------============------------============------------



==> speedups.csv <==
,preperation,compute,comm,Cores,Input,Algorithm,Execution,Ratio,Speedup
0,0.5,12.9,1.0,16,cc,dagP,14.4,0.549618320610687,1.8194444444444444
1,0.25,6.34698,0.463641,32,cc,dagP,7.060621,0.5348955303030304,1.8695239413077118
2,0.13,3.14,0.25,64,cc,dagP,3.52,0.5176470588235295,1.9318181818181817
3,0.06,1.52,0.14,128,cc,dagP,1.7200000000000002,0.5058823529411766,1.9767441860465114
4,0.03,0.696894,0.08,256,cc,dagP,0.806894,0.47464352941176474,2.1068442695075187
5,0.5,11.7616,5.31326,16,cc,nat,17.57486,0.6707961832061069,1.4907657870389863
6,0.25,5.8445,2.26217,32,cc,nat,8.35667,0.6330810606060606,1.5795765538186861
7,0.13,2.89558,1.18774,64,cc,nat,4.2133199999999995,0.6196058823529411,1.6139291580036648
8,0.06,1.42118,1.01689,128,cc,nat,2.4980700000000002,0.7347264705882354,1.3610507311644588
9,0.03,0.706517,0.461937,256,cc,nat,1.198454,0.7049729411764706,1.4184941599761025
10,0.5,13.2546,3.30424,16,cc,dfs,17.05884,0.6511007633587786,1.535860586065641
11,0.25,6.45042,1.28861,32,cc,dfs,7.9890300000000005,0.6052295454545455,1.652265669299026
12,0.13,3.20292,0.664602,64,cc,dfs,3.997522,0.5878708823529412,1.7010538028308537
13,0.06,1.54655,1.15998,128,cc,dfs,2.7665300000000004,0.8136852941176472,1.2289763711219468
14,0.03,0.705854,0.788381,256,cc,dfs,1.524235,0.8966088235294118,1.1153135835353472
15,0.5,8.57,0.744,16,bv,dagP,9.814,0.6250955414012739,1.5997554513959649
16,0.25,4.27,0.41,32,bv,dagP,4.93,0.6240506329113923,1.602434077079108
17,0.13,2.11,0.2,64,bv,dagP,2.44,0.5951219512195123,1.6803278688524588
18,0.068,1.0,0.11,128,bv,dagP,1.1780000000000002,0.5890000000000001,1.6977928692699489
19,0.037,0.47,0.077,256,bv,dagP,0.584,0.584,1.7123287671232879
20,0.5,8.2,2.97,16,bv,nat,11.67,0.7433121019108281,1.3453299057412167
21,0.25,4.05885,1.42402,32,bv,nat,5.73287,0.725679746835443,1.3780183398542092
22,0.13,2.00659,0.71698,64,bv,nat,2.85357,0.6959926829268294,1.436796714291221
23,0.06,0.982338,0.369895,128,bv,nat,1.412233,0.7061165,1.4161969023525154
24,0.0368018,0.455891,0.403546,256,bv,nat,0.8962388,0.8962388,1.1157740548612713
25,0.5,8.77814,1.47486,16,bv,dfs,10.753,0.6849044585987262,1.4600576583279083
26,0.25,4.36365,0.744432,32,bv,dfs,5.358082,0.6782382278481012,1.4744081930810318
27,0.13,2.16248,0.395768,64,bv,dfs,2.6882479999999997,0.655670243902439,1.5251569051664877
28,0.06,1.03124,0.763174,128,bv,dfs,1.854414,0.927207,1.0785078197209468
29,0.0368018,0.467805,0.117138,256,bv,dfs,0.6217448,0.6217448,1.608376941793482
30,1.0,45.0708,1.54301,16,grover,dagP,47.61381,0.6135800257731959,1.6297792594207436
31,0.5,22.3886,0.858307,32,grover,dagP,23.746907,0.6042469974554708,1.654952369165382
32,0.25,10.9259,0.445296,64,grover,dagP,11.621196000000001,0.5839796984924625,1.7123882946299154
33,0.13,5.56099,0.525934,128,grover,dagP,6.216924000000001,0.6216924,1.6085125055413254
34,0.06,2.71872,0.340419,256,grover,dagP,3.1191389999999997,0.6238277999999999,1.6030064706959197
35,1.0,40.6597,15.6426,16,grover,nat,57.3023,0.7384317010309279,1.3542213837838968
36,0.5,20.1928,7.5458,32,grover,nat,28.238599999999998,0.7185394402035623,1.391712053713711
37,0.25,10.0366,3.21135,64,grover,nat,13.49795,0.6782889447236181,1.4742979489478032
38,0.13,4.9,1.69979,128,grover,nat,6.72979,0.672979,1.48593046736971
39,0.06,2.43714,1.23985,256,grover,nat,3.7369899999999996,0.7473979999999999,1.3379752153471112
40,1.0,44.3507,1.87622,16,grover,dfs,47.22692000000001,0.6085943298969073,1.6431306551432951
41,0.5,22.6038,0.832796,32,grover,dfs,23.936595999999998,0.60907368956743,1.6418374609322062
42,0.25,11.1515,0.434989,64,grover,dfs,11.836489,0.5947984422110554,1.6812417939137185
43,0.13,5.57726,0.230313,128,grover,dfs,5.9375729999999995,0.5937572999999999,1.684189819645165
44,0.06,2.69,0.44,256,grover,dfs,3.19,0.638,1.567398119122257
45,0.5,229.0,13.0,16,qft,dagP,242.5,0.6077694235588973,1.645360824742268
46,0.25,113.657,7.0,32,qft,dagP,120.907,0.5926813725490195,1.6872472230722788
47,0.13,56.1901,3.9,64,qft,dagP,60.2201,0.5801551059730251,1.7236769782846588
48,0.06,26.8337,2.6,128,qft,dagP,29.4937,0.5461796296296296,1.830899480227981
49,0.03,12.2704,1.6,256,qft,dagP,13.9004,0.5091721611721611,1.9639722597910854
50,0.5,224.0,34.0,16,qft,nat,258.5,0.6478696741854637,1.543520309477756
51,0.25,110.5,14.5,32,qft,nat,125.25,0.6139705882352942,1.6287425149700598
52,0.13,54.5,7.58,64,qft,nat,62.21,0.5993256262042389,1.6685420350425977
53,0.06,26.25,4.79,128,qft,nat,31.099999999999998,0.5759259259259258,1.7363344051446947
54,0.03,11.83,2.74,256,qft,nat,14.6,0.5347985347985348,1.8698630136986303
55,0.5,222.37,48.8,16,qft,dfs,271.67,0.6808771929824562,1.468693635660912
56,0.25,111.446,12.8,32,qft,dfs,124.496,0.6102745098039215,1.6386068628710964
57,0.13,54.488,5.0,64,qft,dfs,59.618,0.574354527938343,1.741084907242779
58,0.06,26.885,5.0,128,qft,dfs,31.945,0.591574074074074,1.690405384254187
59,0.03,12.2,6.4,256,qft,dfs,18.63,0.6824175824175823,1.4653784219001613
60,0.5,40.0,0.75,16,ising,dagP,41.25,0.6346153846153846,1.575757575757576
61,0.25,20.1,0.46,32,ising,dagP,20.810000000000002,0.6287009063444109,1.5905814512253724
62,0.13,10.12,0.22,64,ising,dagP,10.47,0.6087209302325582,1.6427889207258832
63,0.06,4.9,0.12,128,ising,dagP,5.08,0.5839080459770115,1.7125984251968502
64,0.03,2.13,0.075,256,ising,dagP,2.235,0.5197674418604651,1.923937360178971
65,0.5,36.6,5.2,16,ising,nat,42.300000000000004,0.6507692307692309,1.536643026004728
66,0.25,18.17,2.39,32,ising,nat,20.810000000000002,0.6287009063444109,1.5905814512253724
67,0.13,9.0,1.179,64,ising,nat,10.309000000000001,0.5993604651162792,1.6684450480162962
68,0.06,4.4,0.63,128,ising,nat,5.09,0.5850574712643678,1.7092337917485265
69,0.03,2.0,2.3,256,ising,nat,4.33,1.0069767441860467,0.9930715935334872
70,0.5,40.1,0.93,16,ising,dfs,41.53,0.6389230769230769,1.5651336383337346
71,0.25,20.3404,0.423275,32,ising,dfs,21.013675,0.6348542296072507,1.5751647439108107
72,0.13,9.99544,0.226784,64,ising,dfs,10.352224000000001,0.6018734883720931,1.6614787315266746
73,0.06,4.89424,0.571363,128,ising,dfs,5.525602999999999,0.6351267816091953,1.5744887933497937
74,0.03,2.12602,0.144146,256,ising,dfs,2.300166,0.5349223255813954,1.8694302932918752
75,1.0,1562.0,58.0,16,qpe,dagP,1621.0,0.7262544802867383,1.376927822331894
76,0.5,778.0,27.0,32,qpe,dagP,805.5,0.7134632418069088,1.4016139044072005
77,0.25,387.0,18.0,64,qpe,dagP,405.25,0.7060104529616724,1.4164096236890809
78,0.13,192.0,14.0,128,qpe,dagP,206.13,0.7083505154639175,1.4117304613593364
79,0.067,94.3307,29.0,256,qpe,dagP,123.39769999999999,0.8337682432432432,1.1993740564046171
80,1.0,1552.0,27.0,16,qpe,nat,1580.0,0.7078853046594982,1.4126582278481012
81,0.5,773.0,16.0,32,qpe,nat,789.5,0.6992914083259522,1.4300189993666879
82,0.25,388.0,,64,qpe,nat,388.25,0.6763937282229965,1.4784288473921443
83,0.13,191.0,7.0,128,qpe,nat,198.13,0.6808591065292096,1.4687326502801192
84,0.067,94.0,15.0,256,qpe,nat,109.067,0.7369391891891891,1.3569640679582278
85,1.0,1561.0,72.0,16,qpe,dfs,1634.0,0.732078853046595,1.3659730722154222
86,0.5,781.0,73.0,32,qpe,dfs,854.5,0.7568644818423383,1.3212404915155063
87,0.25,388.0,48.28,64,qpe,dfs,436.53,0.7605052264808362,1.3149153551875015
88,0.13,193.0,34.0,128,qpe,dfs,227.13,0.7805154639175258,1.2812045964865935
89,0.067,94.0,46.0,256,qpe,dfs,140.067,0.9463986486486486,1.0566371807777706
90,1.0,83.3,2.65,16,qnn,dagP,86.95,0.5657124268054653,1.7676825761932142
91,0.5,41.2219,1.48766,32,qnn,dagP,43.209559999999996,0.5611631168831168,1.7820130545184911
92,0.25,20.5642,0.828816,64,qnn,dagP,21.643016,0.5578096907216495,1.792726115436037
93,0.13,10.2057,0.464901,128,qnn,dagP,10.800601,0.5625313020833334,1.7776788532415928
94,0.067,5.06219,0.24,256,qnn,dagP,5.369190000000001,0.5552419855222338,1.8010165406700076
95,1.0,82.7,6.84,16,qnn,nat,90.54,0.5890696161353286,1.6975922244311905
96,0.5,41.4069,3.74786,32,qnn,nat,45.65476,0.5929189610389611,1.686571126428
97,0.25,20.6527,1.6656,64,qnn,nat,22.5683,0.5816572164948455,1.7192256395031966
98,0.13,10.2,0.84,128,qnn,nat,11.17,0.5817708333333333,1.7188898836168307
99,0.067,5.11,0.58,256,qnn,nat,5.757000000000001,0.5953464322647364,1.6796942852179952
100,1.0,100.792,5.9899,16,qnn,dfs,107.78190000000001,0.7012485361093039,1.426027932333722
101,0.5,52.3817,3.10823,32,qnn,dfs,55.98993,0.7271419480519481,1.3752472989339333
102,0.25,27.1912,1.54028,64,qnn,dfs,28.981479999999998,0.7469453608247423,1.3387860109283585
103,0.13,14.1441,0.791405,128,qnn,dfs,15.065505,0.78466171875,1.274434544344846
104,0.067,7.04082,0.511803,256,qnn,dfs,7.619623000000001,0.7879651499482938,1.2690916597842175
105,0.5,184.93,17.3,16,qaoa,dagP,202.73000000000002,0.7508518518518519,1.3318206481527153
106,0.25,90.9,9.34,32,qaoa,dagP,100.49000000000001,0.7292452830188679,1.371280724450194
107,0.13,45.13,4.47,64,qaoa,dagP,49.730000000000004,0.688781163434903,1.4518399356525236
108,0.06,22.1,2.67,128,qaoa,dagP,24.83,0.695518207282913,1.437776882803061
109,0.03,10.35,1.5,256,qaoa,dagP,11.879999999999999,0.6636871508379888,1.5067340067340067
110,0.5,175.5,12.84,16,qaoa,nat,188.84,0.6994074074074074,1.4297818258843467
111,0.25,88.0,11.7,32,qaoa,nat,99.95,0.7253265602322205,1.3786893446723363
112,0.13,43.0,4.75,64,qaoa,nat,47.88,0.6631578947368422,1.5079365079365077
113,0.06,21.5,5.0,128,qaoa,nat,26.56,0.7439775910364145,1.3441265060240966
114,0.03,10.3,3.8,256,qaoa,nat,14.129999999999999,0.7893854748603352,1.2668082094833688
115,0.5,181.3,18.2,16,qaoa,dfs,200.0,0.7407407407407407,1.35
116,0.25,90.0,9.84,32,qaoa,dfs,100.09,0.7263425253991291,1.3767609151763414
117,0.13,45.9,4.88,64,qaoa,dfs,50.910000000000004,0.7051246537396122,1.4181889609114122
118,0.06,22.0,2.32,128,qaoa,dfs,24.38,0.6829131652661063,1.4643150123051685
119,0.03,10.5,3.48,256,qaoa,dfs,14.01,0.7826815642458101,1.2776588151320485
120,0.5,2.01483,0.74,16,cat_state,dagP,3.25483,0.7749595238095238,1.2903899742843712
121,0.25,1.00156,0.390856,32,cat_state,dagP,1.6424159999999999,0.7821028571428571,1.2786042025893563
122,0.13,0.493578,0.202632,64,cat_state,dagP,0.82621,0.82621,1.2103460379322448
123,0.06,0.241789,0.114816,128,cat_state,dagP,0.416605,0.7714907407407406,1.2961918363917861
124,0.03,0.111734,0.0818536,256,cat_state,dagP,0.2235876,0.8281022222222222,1.207580384600935
125,0.5,1.98936,0.728842,16,cat_state,nat,3.218202,0.7662385714285713,1.3050765613842763
126,0.25,0.99046,0.388857,32,cat_state,nat,1.6293170000000001,0.7758652380952381,1.2888836242425508
127,0.13,0.487924,0.198976,64,cat_state,nat,0.8169,0.8169,1.2241400416207615
128,0.06,0.234921,0.120427,128,cat_state,nat,0.415348,0.7691629629629629,1.300114602694608
129,0.03,0.106195,0.109199,256,cat_state,nat,0.245394,0.9088666666666666,1.1002714002787355
130,0.5,2.00043,0.725081,16,cat_state,dfs,3.225511,0.7679788095238095,1.3021192611031245
131,0.25,0.990837,0.387867,32,cat_state,dfs,1.628704,0.7755733333333332,1.2893687250722048
132,0.13,0.486897,0.199183,64,cat_state,dfs,0.81608,0.81608,1.2253700617586512
133,0.06,0.234853,0.109209,128,cat_state,dfs,0.40406200000000003,0.748262962962963,1.336428567893046
134,0.03,0.106035,0.105746,256,cat_state,dfs,0.24178100000000002,0.8954851851851852,1.1167130585116283
135,1.0,15.4622,6.89251,1024,adder,dagP,23.354709999999997,0.24706135618322222,4.047577555019951
136,2.0,30.13,11.0,512,adder,dagP,43.129999999999995,0.27431151815811233,3.6454903779271968
137,1.0,15.58,8.87,1024,adder,nat,25.449999999999996,0.2692267005183539,3.7143418467583507
138,2.0,30.0,14.15,512,adder,nat,46.15,0.29351904852763466,3.4069339111592636
139,1.0,15.4212,11.3792,1024,adder,dfs,27.8004,0.2940907648365598,3.4003107868951528
140,2.0,30.17,17.8,512,adder,dfs,49.97,0.3178146664122623,3.1464878927356414

